A General Model for MAC Protocol Selection in Wireless Sensor Networks

Wireless Sensor Networks (WSNs) are being deployed for different applications, each having its own structure, goals and requirements. Medium access control (MAC) protocols play a significant role in WSNs and hence should be tuned to the applications. However, there is no for selecting MAC protocols for different situations. Therefore, it is hard to decide which MAC protocol is good for a given situation. Having a precise model for each MAC protocol, on the other hand, is almost impossible. Using the intuition that the protocols in the same behavioral category perform similarly, our goal in this paper is to introduce a general model that selects the protocol(s) that satisfy the given requirements from the category that performs better for a given context. We define the Combined Performance Function (CPF) to demonstrate the performance of different categories protocols for different contexts. Having the general model, we then discuss the model scalability for adding new protocols, categories, requirements, and performance criteria. Considering energy consumption and delay as the initial performance criteria of the model, we focus on deriving mathematical models for them. The results extracted from CPF are the same as the well-known rule of thumb for the MAC protocols that verifies our model. We validate our models with the help of simulation study. We also implemented the current CPF model in a web page to make the model online and useful.

==> dataFiles/CPF-G.csv <==
5,7.814263184,9.20700083,11.60098129
50,7.805280623,7.945309202,8.331365733
100,7.79532419,6.887460433,6.342635775
150,7.785393126,6.071101124,5.118938478
200,7.744524336,5.421554079,4.289934257


==> dataFiles/CPF-N.csv <==
5,105.5543747,27.87745113,41.27823392
50,15.46891184,13.72177083,17.38635601
100,7.953894351,8.745304253,10.25939796
150,5.357394163,6.417376459,7.272966318
200,4.03950832,5.068189292,5.632660577


==> dataFiles/CPF-R.csv <==
20,0.328165477,3.40447152,9.157893923
50,2.036444818,7.459756396,10.12693699
80,5.1474406,8.472002547,10.23460591
100,7.953894351,8.745304253,10.25939796
120,11.30761436,8.901198429,10.27285835
150,17.29237595,9.032896273,10.28386808


==> dataFiles/PSA-SIM-D.csv <==
20,0.028030433,0.02669746
40,0.028067098,0.02669746
70,0.028168862,0.02669746
100,0.028691496,0.02669746
125,0.0299523,0.02669746
150,0.029293902,0.02669746


==> dataFiles/PSA-SIM-E.csv <==
20,0.060629101,0.052386177
40,0.078209101,0.069809042
70,0.104579101,0.092861985
100,0.130949101,0.11916468
125,0.152924101,0.147580918
150,0.174899101,0.165935898


==> dataFiles/PSA-energy-G.csv <==
5,2.19077E-05,0.000108,0.02806875,0.004032007,0.06
50,0.000229518,0.00108,0.0275625,0.040320067,0.06
100,0.00048381,0.00216,0.027,0.080640133,0.06
150,0.000765549,0.00324,0.0264375,0.1209602,0.06
200,0.001077699,0.00432,0.025875,0.161280266,0.06


==> dataFiles/PSA-energy-N.csv <==
5,8.89945E-05,0.000432,0.00118125,0.016128027,0.003
100,8.89945E-05,0.000432,0.0279,0.016128027,0.06
200,8.89945E-05,0.000432,0.056025,0.016128027,0.12
500,8.89945E-05,0.000432,0.1404,0.016128027,0.3
1000,8.89945E-05,0.000432,0.281025,0.016128027,0.6


==> dataFiles/PSA-energy-R.csv <==
20,8.89945E-05,0.014256,0.0225,0.016128027,0.06
80,8.89945E-05,0.000756,0.027773438,0.016128027,0.06
100,8.89945E-05,0.000432,0.0279,0.016128027,0.06
120,8.89945E-05,0.000256,0.02796875,0.016128027,0.06
150,8.89945E-05,0.000112,0.028025,0.016128027,0.06


==> dataFiles/SMAC-SIM-D.csv <==
40,0.261105616,0.25070784
70,0.261105616,0.24848298
100,0.261105616,0.25633646
125,0.261105616,0.25475278
150,0.261105616,0.25684462


==> dataFiles/SMAC-SIM-E.csv <==
40,0.073966705,0.067306832
70,0.100019005,0.090825476
100,0.126071306,0.12051232
125,0.147781556,0.14280766
150,0.169491806,0.16856226


==> dataFiles/SMAC-energy-G.csv <==
5,8.80E-07,0.0018,0.08889375,0.001404002,0.000936001,0.00033
50,9.06E-05,0.018,0.0789375,0.014040019,0.000936001,0.00033
80,0.000236256,0.0288,0.0723,0.02246403,0.000936001,0.00033
100,0.000373881,0.036,0.067875,0.028080037,0.000936001,0.00033
150,0.000868643,0.054,0.0568125,0.042120056,0.000936001,0.00033
200,0.001595089,0.072,0.04575,0.056160075,0.000936001,0.00033


==> dataFiles/SMAC-energy-N.csv <==
5,0.000364322,0.0072,7.5E-05,0.005616007,4.68001E-05,0.0000165
100,1.4217E-05,0.0072,0.085575,0.005616007,0.000936001,0.00033
200,7.06407E-06,0.0072,0.175575,0.005616007,0.001872002,0.00066
500,2.81504E-06,0.0072,0.445575,0.005616007,0.004680006,0.00165
1000,1.40576E-06,0.0072,0.895575,0.005616007,0.009360012,0.0033


==> dataFiles/SMAC-energy-R.csv <==
20,0.004088397,0.2376,0,0.047088007,0.007848001,0.00033
50,0.000113585,0.036,0.0723,0.010800007,0.001800001,0.00033
80,2.62436E-05,0.0126,0.083085938,0.006588007,0.001098001,0.00033
100,1.4217E-05,0.0072,0.085575,0.005616007,0.000936001,0.00033
120,8.91047E-06,0.004266667,0.086927083,0.005088007,0.000848001,0.00033
150,5.20219E-06,0.001866667,0.088033333,0.004656007,0.000776001,0.00033


==> dataFiles/TSMP-SIM-D.csv <==
10,0.314,0.30681024
20,0.314,0.31912382
30,0.314,0.35034604
40,0.314,0.36493474
50,0.314,0.386015471


==> dataFiles/TSMP-SIM-E.csv <==
10,0.015381738,0.01796636
20,0.028617778,0.031397312
30,0.041853818,0.044012196
40,0.055089858,0.05695446
50,0.068325898,0.068344906


==> dataFiles/TSMP-energy-G.csv <==
5,0.001774395,0.000045,0.001320002,3.30001E-05,0.0048
10,0.001714395,0.00009,0.001320002,6.60001E-05,0.0048
20,0.001594395,0.00018,0.001320002,0.000132,0.0048
50,0.001234395,0.00045,0.001320002,0.000330001,0.0048
80,0.000874395,0.00072,0.001320002,0.000528001,0.0048
100,0.000634395,0.0009,0.001320002,0.000660001,0.0048
150,3.43949E-05,0.00135,0.001320002,0.000990002,0.0048
200,0,0.0018,0.001320002,0.001320002,0.0048


==> dataFiles/TSMP-energy-N.csv <==
5,0,0.00018,3.30E-05,0.001584002,0.00012
100,0.000677197,0.00018,0.000660001,0.001584002,0.0024
200,0.000797197,0.00018,0.001320002,0.001584002,0.0048
500,0.000869197,0.00018,0.003300005,0.001584002,0.012
1000,0.000893197,0.00018,0.00660001,0.001584002,0.024


==> dataFiles/TSMP-energy-R.csv <==
20,0.000907597,0.00018,0.016500026,0.001584002,0.06
50,0.000857197,0.00018,0.002640004,0.001584002,0.0096
80,0.000763597,0.00018,0.001031252,0.001584002,0.00375
100,0.000677197,0.00018,0.000660001,0.001584002,0.0024
120,0.000571597,0.00018,0.000458334,0.001584002,0.001666667
150,0.000377197,0.00018,0.000293334,0.001584002,0.001066667


==> elsarticle/elsarticle/manifest.txt <==
% \iffalse meta-comment
%
% 
%
% Copyright 2007, 2008, 2009 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% \fi
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natibi options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 els1.pdf
 els-1p.pdf
 els2.pdf
 els-3pd.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 enum.sty
 pdfwidgets.sty



==> templatefiles/manifest.txt <==
% \iffalse meta-comment
%
% 
%
% Copyright 2007, 2008, 2009 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% \fi
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natibi options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 els1.pdf
 els-1p.pdf
 els2.pdf
 els-3pd.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 enum.sty
 pdfwidgets.sty


